Multiple Access Integrated Adaptive Finite Blocklength for Ultra-Low Delay in 6G Wireless Networks

Facing the dramatic increase of real-time applications and time-sensitive services, large-scale ultra-low delay requirements are put forward for the sixth generation (6G) wireless networks. To support massive ultra-reliable and low-latency communications (mURLLC), in this paper we propose an adaptive finite blocklength framework to reduce the over-the-air delay for short packet transmissions with multiple-access and delay-bounded demands. In particular, we first give the specified over-the-air delay model. Then, we reveal the tradeoff relationship among queuing delay, transmission delay, and the number of retransmissions along with the change of finite blocklength, as well as formulate the adaptive blocklength framework. Based on the adaptive blocklength framework and associated with grant-free (GF) access protocol, we formulate the average over-the-air delay minimization problem, where the blocklength can be adaptively changed in terms of transmission time interval (TTI) design and bandwidth allocation to achieve the optimal tradeoff and obtain its minimum over-the-air delay. We develop the cooperative multi-agent deep Q-network (M-DQN) scheme with a grouping mechanism to efficiently solve the average over-the-air delay minimization problem. Numerical results validate our proposed adaptive blocklength scheme outperforms corresponding schemes in long-term evolution (LTE) and the fifth generation (5G) new radio (NR).

==> Multiple_Access_Integrated_Adaptive_Finite_Blocklength_for_Ultra-Low_Delay_in_6G_Wireless_Networks___IEEE_Journals___Magazine___IEEE_Xplore_files/f.txt <==
(function(){/*

 Copyright The Closure Library Authors.
 SPDX-License-Identifier: Apache-2.0
*/
var k=function(a){var b=0;return function(){return b<a.length?{done:!1,value:a[b++]}:{done:!0}}},r=function(){};var t={creators_name:"author",creator:"author",contributor:"author",issued:"publication_year",publication_date:"publication_year",date:"year"},v={"abstract":1,description:1,keyword:1,keywords:1,reference:1},w=/^.*_(url|email|institution)$/,x=/  +/g,y=function(a,b,c){a=t[a]||a;!b||v[a]||w.test(a)||c.push(encodeURIComponent(a)+"="+encodeURIComponent(b))},z="innerText"in document.documentElement?function(a){return a.innerText}:function(a){if(1==a.nodeType){var b=document.defaultView.getComputedStyle(a);
return"none"==b.display||"hidden"==b.visibility||0>=parseFloat(b.fontSize)||0>=parseFloat(b.opacity)?"":Array.prototype.map.call(a.childNodes,z).join(" ").replace(x," ")}return a.textContent};var A=function(){function a(p){return p.match(b)?p.replace(c,""):p}for(var b=/<(p|br)>|<\/.*>|<.*\/>/i,c=/<[^>]+>/g,e=document.getElementsByTagName("meta"),f=[],d=[],g=[],l=[],q=[],m=/[.-]/g,u=0,K=e.length;u<K;++u){var h=(e[u].name||"").toLowerCase().replace(m,"_"),n=a(e[u].content||"");0==h.indexOf("citation_")?y(h.substr(9),n,f):0==h.indexOf("eprints_")?y(h.substr(8),n,d):0==h.indexOf("bepress_citation_")?y(h.substr(17),n,g):0==h.indexOf("wkhealth_")?y(h.substr(9),n,l):0==h.indexOf("dc_")?y(h.substr(3),
n,q):0==h.indexOf("dcterms_")&&y(h.substr(8),n,q)}e=[f,d,g,l,q];f=/^author=/;var L=/^title=/;for(d=0;d<e.length;++d){g=e[d];l=[];for(m=q=0;m<g.length;++m)(!f.test(g[m])||5>=++q)&&l.push(g[m]);if(l.some(function(p){return L.test(p)}))return l}return[]};/[?&]tc=([01])/.exec(location.search||"")||0<=(navigator.userAgent||"").indexOf("Android")||window.matchMedia&&window.matchMedia("(pointer)").matches&&window.matchMedia("(pointer:coarse)");var B=function(a){this.u=a},C=new B("A"),D=new B("DIV");function E(a,b){a.href=b&&b.match(F)?b:"javascript:void(0)"}var F=/^(?:https?:|[^:/?#]*(?:[/?#]|$))/i;function G(a){var b=0;return function(){b||(b=window.requestAnimationFrame(function(){b=0;a()}))}}function H(a,b,c){b=document.createElement(b.u);b.id=c;a.appendChild(b);return b}var I=function(a,b){this.h=a;this.b=b;this.a=this.c=!1;this.g=this.f=0},J=function(a){var b=a.b.getBoundingClientRect(),c=a.h.getBoundingClientRect();a.f+=b.bottom-c.top;a.h.style.top=a.f+"px"},M=function(a,b){if(a.a){var c=a.b.getBoundingClientRect();c=a.g-c.bottom;var e=75*a.g/100;a.o=b-(c-100);a.m=b+(e-c)}};
I.prototype.l=function(){var a=window.pageYOffset,b=void 0==this.j?0:a-this.j;this.j=a;if(this.c){if(0<=b)return;this.c=!1;this.a=!0;J(this);M(this,a)}else if(this.a)a>=this.m?(this.c=!0,this.a=!1):a<=this.o&&(this.a=!1);else{if(0>=b)return;this.a=!0;J(this);M(this,a)}a=this.b.classList;this.c?a.add("gs-casa-top"):a.remove("gs-casa-top");a=this.b.classList;this.a?a.add("gs-casa-mid"):a.remove("gs-casa-mid")};I.prototype.i=function(){this.g=window.innerHeight;M(this,window.pageYOffset);this.l()};
I.prototype.s=function(){window.addEventListener("resize",G(this.i.bind(this)));this.i();window.addEventListener("scroll",G(this.l.bind(this)))};
function N(a){if(200==a.status){a=a.responseText;var b=a.indexOf("\n");if(!(0>b)){try{var c=JSON.parse(a.substr(b))}catch(l){return}if(a=c)a=typeof c,a="object"==a&&null!=c||"function"==a;if(a){if(b=c.html)a="Full Text";else if(b=c.pdf)a="PDF";else return;var e=b,f=c.new_window;if(!document.getElementById("gs-casa-r")){c=H(document.body,D,"gs-casa-r");(window.matchMedia&&window.matchMedia("(pointer)").matches?window.matchMedia("(pointer:coarse)").matches:0<=(navigator.userAgent||"").indexOf("Firefox")&&
!(0<=(navigator.userAgent||"").indexOf("Android"))?0:"ontouchstart"in window)&&c.classList.add("gs-casa-touch");b=H(c,D,"gs-casa-c");var d=H(b,D,"gs-casa-b");d.addEventListener("touchstart",r,{passive:!0});var g=H(d,C,"gs-casa-f");f&&(g.target="_blank");g.textContent=a;E(g,e);a=H(d,C,"gs-casa-h");a.target="_blank";a.textContent="Help";E(a,"https://scholar.google.com/scholar/help.html#access");a=document.createElement("style");a.textContent='#gs-casa-r,#gs-casa-c,#gs-casa-b,#gs-casa-f,#gs-casa-h,#gs-casa-r::before,#gs-casa-c::before,#gs-casa-b::before,#gs-casa-f::before,#gs-casa-h::before,#gs-casa-r::after,#gs-casa-c::after,#gs-casa-b::after,#gs-casa-f::after,#gs-casa-h::after{background:transparent;border:0;box-sizing:content-box;content:normal;font-family:Arial,sans-serif;font-weight:normal;letter-spacing:normal;line-height:normal;margin:0;opacity:1;outline:none;overflow:visible;padding:0;pointer-events:auto;text-decoration:none;text-transform:none;transition:none;vertical-align:baseline;z-index:0}#gs-casa-r{height:0;position:absolute;right:0;top:0;width:0;z-index:2147483647}#gs-casa-c{bottom:100px;height:110px;overflow:hidden;pointer-events:none;position:fixed;right:0;width:116px}#gs-casa-c.gs-casa-top{bottom:75%;position:fixed}#gs-casa-c.gs-casa-mid{position:absolute;bottom:0}#gs-casa-b{animation:gs-casa-a-l-ent .225s cubic-bezier(.0,.0,.2,1) forwards;perspective:1px;position:absolute;right:0;text-align:center;top:20px;width:96px}#gs-casa-b::before,#gs-casa-b::after{border-radius:8px 0 0 8px;content:"";height:100%;left:0;perspective:1px;position:absolute;top:0;transform:translate3d(0,0,0);transition:opacity .2s;width:100%;z-index:-1}#gs-casa-b::before{box-shadow:0 0px 2px 0 rgba(0,0,0,.14),0 2px 2px 0 rgba(0,0,0,.12),0 4px 15px 0 rgba(0,0,0,.2);opacity:1}#gs-casa-b::after{box-shadow:0 8px 10px 1px rgba(0,0,0,.14),0 3px 14px 3px rgba(0,0,0,.12),0 4px 15px 0 rgba(0,0,0,.2);opacity:0}#gs-casa-b:active::before{opacity:0}#gs-casa-b:active::after{opacity:1}#gs-casa-f,#gs-casa-h{display:block;overflow:hidden;padding-left:4px}#gs-casa-f{background-color:#424242;border-radius:8px 0 0 0;color:#fff;font-size:18px;height:54px;line-height:54px;word-spacing:-2px}#gs-casa-h{background-color:#777;border-radius:0 0 0 8px;color:#e0e0e0;font-size:11px;height:16px;line-height:16px}@keyframes gs-casa-a-l-ent{0%{transform:translate3d(96px,0,0)}100%{transform:translate3d(0,0,0)}}.gs-casa-touch #gs-casa-c{bottom:30vh;position:fixed;transform:translate(0,48px)}@media (max-width:599px),(max-height:599px){#gs-casa-c,#gs-casa-c.gs-casa-top,#gs-casa-c.gs-casa-mid{border-radius:6px 0 0 6px;bottom:30vh;height:96px;position:fixed;transform:translate(0,48px);width:92px}#gs-casa-b{width:72px}#gs-casa-f,#gs-casa-h{padding-left:3px}#gs-casa-f{border-radius:6px 0 0 0;font-size:14px;height:44px;line-height:44px}#gs-casa-h{border-radius:0 0 0 6px;font-size:9px;height:12px;line-height:12px}@keyframes gs-casa-a-l-ent{0%{transform:translate3d(72px,0,0)}100%{transform:translate3d(0,0,0)}}}';
document.head.appendChild(a);c=new I(c,b);setTimeout(c.s.bind(c),1500)}}}}}
function O(){var a=A();if(0==a.length){var b=document;a=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=headline]");var c=1==a.length&&z(a[0]);if(c){a=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=author] [itemprop=name]");b=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=datePublished]");var e=[],f=0,d;y("title",c+"",e);c=0;for(var g=a.length;c<g;++c)if(d=z(a[c])){if(5<++f)break;y("author",d,e)}1==b.length&&(d=z(b[0]))&&y("publication_year",
d,e);a=e}else a=[]}a.push("url="+encodeURIComponent(window.location.href));if(window.parent!=window)a.push("nolink");else{if(window.location.search.match(/[?&]casa_token=/i))d=!0;else if(d=document.body,39E5<=Math.min(d.scrollWidth,650)*d.scrollHeight)d=!0;else{b=[];e=window.location.host;e=(f="undefined"!=typeof Symbol&&Symbol.iterator&&e[Symbol.iterator])?f.call(e):{next:k(e)};for(f=e.next();!f.done;f=e.next())f=f.value.charCodeAt(0),b.push(32>f||126<=f?f:String.fromCharCode(32+(f-32+47)%94));d=
"HHH]D4:6?465:C64E]4@>"==b.join("")?0<=d.textContent.indexOf("entitledToken"):!1}d&&a.push("pdfonly")}return"https://scholar.google.com/scholar_casa?"+a.join("&")}function P(){var a=new XMLHttpRequest;a.onload=N.bind(null,a);a.open("GET",O());a.withCredentials=!0;a.send()}"XMLHttpRequest"in window&&"onload"in new XMLHttpRequest&&"requestAnimationFrame"in window&&!(0<=(navigator.userAgent||"").indexOf("Trident/6."))&&("loading"==document.readyState?document.addEventListener("DOMContentLoaded",P):P());}).call(this);

